Additive Schwarz methods for serendipity elements

While solving Partial Differential Equations (PDEs) with finite element methods (FEM), serendipity elements allow us to obtain the same order of accuracy as rectangular tensor-product elements with many fewer degrees of freedom (DOFs). To realize the possible computational savings, we develop some additive Schwarz methods (ASM) based on solving local patch problems. Adapting arguments from Pavarino for the tensor-product case, we prove that patch smoothers give conditioning estimates independent of the polynomial degree for a model problem. We also combine this with a low-order global operator to give an optimal two-grid method, with conditioning estimates independent of the mesh size and polynomial degree. The theory holds for serendipity elements in two and three dimensions, and can be extended to full multigrid algorithms. Numerical experiments using Firedrake and PETSc confirm this theory and demonstrate efficiency relative to standard elements.

==> code/poisson2d.S.p1pc2d.dat <==
1 cores
S.2
N, dofs, KSP, PCSETUP, LITS, err
289,833,0.11826700000028723,0.948236000000179,10,0.0020168995350403384
1089,3201,0.08013900000014473,0.5093689999998787,9,0.0002543615652904142
4225,12545,0.23290799999995215,0.8112749999995685,9,3.187023187057967e-05
16641,49665,0.6963019999998323,2.0866689999998016,8,3.986156497560257e-06
66049,197633,2.6702620000000934,8.16442300000017,8,4.983441361906137e-07
263169,788481,10.652842999999848,45.20038700000032,8,6.229534997260902e-08
S.3
N, dofs, KSP, PCSETUP, LITS, err
289,1377,0.03130300000020725,0.45676400000002104,10,0.000252514297493679
1089,5313,0.09160100000008242,0.5093050000000403,10,1.4501844448049249e-05
4225,20865,0.250749000000269,0.8571119999996881,9,8.868743185929705e-07
16641,82689,0.8963869999997769,1.924590999999964,9,5.510763052901895e-08
66049,329217,3.4663359999999557,8.283794999999827,9,3.4385160304123195e-09
263169,1313793,13.280048000000079,72.82334200000014,8,2.1479664065829416e-10
S.4
N, dofs, KSP, PCSETUP, LITS, err
289,2177,0.06839199999967605,0.8578569999999672,11,3.106827751609778e-05
1089,8449,0.13664700000026642,1.0351660000001175,11,9.688049865183156e-07
4225,33281,0.43819100000018807,1.5968119999997725,11,3.027158135449344e-08
16641,132097,1.6647360000001754,3.876260000000002,10,9.458003738272592e-10
66049,526337,5.48593400000027,13.320451000000048,10,2.955149293842159e-11
263169,2101249,19.879946999999902,132.90019900000016,9,1.1162186893912735e-12


==> code/results.csv <==
Poisson 2D, p1pc

8 cores, unit square mesh, hypre on Q1 part:
S, 2, 1089, 3201, 0.07801735699999313, 0.646128177874985, 0.07733195825009886, 10, 0.00025436156529148955
S, 2, 4225, 12545, 0.08644585775002156, 0.6037208894999964, 0.0855069149999963, 10, 3.187023187035464e-05
S, 2, 16641, 49665, 0.1736779871250178, 0.7301870852499945, 0.17109749124998075, 10, 3.986156497500663e-06
S, 2, 66049, 197633, 0.540403592249973, 1.2659039007499757, 0.5296934807499554, 10, 4.98344136018482e-07
S, 2, 263169, 788481, 2.0807184102500003, 3.54379663375002, 2.0442598225000808, 10, 6.229534958607473e-08
S, 2, 1050625, 3149825, 8.159942897749971, 14.034769603625008, 8.004423981000073, 10, 7.786990557030463e-09
Q, 2, 1089, 4225, 0.07539157237505378, 0.35507239437490057, 0.07465088674999265, 11, 0.0002540183610489299
Q, 2, 4225, 16641, 0.10136217275001513, 0.3957719838749938, 0.09995824087485516, 11, 3.1859927176031814e-05
Q, 2, 16641, 66049, 0.22878535224998586, 0.5645986565000385, 0.22133470825008317, 11, 3.985837983394434e-06
Q, 2, 66049, 263169, 0.7400604923750222, 1.2313187447500127, 0.7179499343749569, 11, 4.983342169867252e-07
Q, 2, 263169, 1050625, 2.7343027046250086, 3.8610799469999506, 2.6629821346247127, 11, 6.229504499489548e-08
Q, 2, 1050625, 4198401, 9.983049956750051, 15.830182629874997, 9.748981382625175, 10, 7.786992404020862e-09
S, 3, 1089, 5313, 0.07844514125002888, 0.5832512931249312, 0.07763408049993359, 10, 1.4501844448279518e-05
S, 3, 4225, 20865, 0.09307783737500586, 0.6225036319999617, 0.09174540774986895, 10, 8.868743195471112e-07
S, 3, 16641, 82689, 0.19938991087505542, 0.8368110000000115, 0.19505543412478232, 10, 5.510763082056152e-08
S, 3, 66049, 329217, 0.8130989795000119, 1.5063189010000144, 0.7702735952498756, 10, 3.4385161586949932e-09
S, 3, 263169, 1313793, 2.5420938603750187, 4.401421878250005, 2.4701988617499353, 10, 2.1479651654184128e-10
S, 3, 1050625, 5249025, 10.350163813374962, 16.172950837000002, 10.054017337999909, 10, 1.348143636079818e-11
Q, 3, 1089, 9409, 0.0897112503749895, 0.36754358024998623, 0.08848495737498752, 11, 5.67870689026379e-06
Q, 3, 4225, 37249, 0.11384144724996759, 0.41403252837503146, 0.11109355974991786, 11, 3.5558314303547314e-07
Q, 3, 16641, 148225, 0.358695210000036, 0.7542777893750099, 0.34038173174997155, 11, 2.2234390696463362e-08
Q, 3, 66049, 591361, 0.9746057588749579, 1.6354509187499957, 0.9368497605000243, 11, 1.3898130367070722e-09
Q, 3, 263169, 2362369, 3.7939702052500195, 5.9213822021250735, 3.6397655781249796, 11, 8.688329425637369e-11
Q, 3, 1050625, 9443329, 14.657597284625012, 23.463033272125017, 13.998497831625002, 10, 8.836867661524516e-12
S, 4, 1089, 8449, 0.09262332937501583, 0.6229335173750314, 0.09128437762493036, 11, 9.6880498680309e-07
S, 4, 4225, 33281, 0.11716423037503887, 0.6663678389999745, 0.11470133775003433, 11, 3.027158136046537e-08
S, 4, 16641, 132097, 0.34813152887494425, 0.9248955968749897, 0.332123507375087, 11, 9.458003770542386e-10
S, 4, 66049, 526337, 1.0729666521249328, 1.774071056625047, 1.0264638418751417, 11, 2.955166497367958e-11
S, 4, 263169, 2101249, 3.8938876691250073, 5.347934024625033, 3.7186317583748973, 11, 9.531206995431405e-13
S, 4, 1050625, 8396801, 14.37925309537502, 22.154967481749992, 13.762519816625002, 10, 1.4589471621546942e-12
Q, 4, 1089, 16641, 0.08911824300000148, 0.38090440575001594, 0.0876160242500248, 10, 1.031384085413242e-07
Q, 4, 4225, 66049, 0.20870472999996537, 0.5009330419999856, 0.19907334850003622, 11, 3.228545980294281e-09
Q, 4, 16641, 263169, 0.5953352633749773, 1.0238511894999647, 0.5656218785000817, 11, 1.0093482638044717e-10
Q, 4, 66049, 1050625, 2.076264281124992, 2.8646927837500016, 1.9766884499999264, 11, 3.1723785271641353e-12
Q, 4, 263169, 4198401, 7.448878047625016, 10.50309933862502, 7.110316407749792, 10, 1.3736593613341845e-12
Q, 4, 1050625, 16785409, 29.86586750925005, 41.443043991249965, 28.60628838825002, 10, 5.15035089471374e-12

16 cores, unit square mesh, hypre on inner part
S, 2, 1089, 3201, 0.07884689993754534, 0.6312890385624996, 0.07804512743751957, 10, 0.00025436156529203425
S, 2, 4225, 12545, 0.09632417643751978, 0.6550842224375231, 0.09505369599996527, 10, 3.187023187040316e-05
S, 2, 16641, 49665, 0.1496108816874795, 0.7437751161874786, 0.14635307156245858, 10, 3.986156497535528e-06
S, 2, 66049, 197633, 0.4043289513750068, 1.2159641470624933, 0.3914407109999729, 10, 4.983441359818774e-07
S, 2, 263169, 788481, 1.6778162562500398, 2.3248168514374896, 1.6109770210000107, 10, 6.229534961437684e-08
S, 2, 1050625, 3149825, 4.663120201312495, 8.829975727437514, 4.526349578624988, 10, 7.786990678353146e-09
Q, 2, 1089, 4225, 0.07905725793752083, 0.3663531511249829, 0.07823201343748565, 11, 0.0002540183610488878
Q, 2, 4225, 16641, 0.10192940224999347, 0.3899529469999976, 0.10052024574999052, 11, 3.1859927176021534e-05
Q, 2, 16641, 66049, 0.1745662009999478, 0.49148116068748493, 0.17054621881248977, 11, 3.98583798337971e-06
Q, 2, 66049, 263169, 0.4798310110000443, 0.9320357546250477, 0.4658026576249483, 11, 4.983342169937406e-07
Q, 2, 263169, 1050625, 1.9238640198124841, 2.4592539831874802, 1.8105686764999973, 11, 6.229504499990216e-08
Q, 2, 1050625, 4198401, 6.101607240500002, 9.514770802125028, 5.903452254249984, 11, 7.78699242150526e-09
S, 3, 1089, 5313, 0.09029738906247076, 0.6718216772499943, 0.08922708481257757, 10, 1.4501844448339307e-05
S, 3, 4225, 20865, 0.10003182412501133, 0.6942144366250034, 0.0980868771250698, 10, 8.86874319751185e-07
S, 3, 16641, 82689, 0.17259799281249855, 0.7775927991249887, 0.16832925325010706, 10, 5.510763089099016e-08
S, 3, 66049, 329217, 0.5243870091250074, 1.1251040109999764, 0.4936788719375187, 10, 3.4385161605969e-09
S, 3, 263169, 1313793, 1.4736550568124756, 2.87881630468749, 1.4133414892499587, 10, 2.1479652551831122e-10
S, 3, 1050625, 5249025, 5.87709848450001, 9.656521146562497, 5.625333071750063, 10, 1.3483785746915138e-11
Q, 3, 1089, 9409, 0.08066397943751724, 0.34207388137502903, 0.07944143468765219, 11, 5.67870689000454e-06
Q, 3, 4225, 37249, 0.11943801068750304, 0.3861774371249851, 0.11644731768764416, 11, 3.5558314304071124e-07
Q, 3, 16641, 148225, 0.28931814525004995, 0.5380274087499828, 0.2729226213125173, 11, 2.2234390618150693e-08
Q, 3, 66049, 591361, 0.8273923453749887, 1.1740979499375328, 0.7773279420624277, 11, 1.389812979967784e-09
Q, 3, 263169, 2362369, 2.411426157250034, 3.328322763062488, 2.277974638500069, 11, 8.688311272412007e-11
Q, 3, 1050625, 9443329, 9.110415416937514, 12.32253366731247, 8.608585238999908, 11, 8.818037890653865e-12
S, 4, 1089, 8449, 0.09155685806250347, 0.691205962999959, 0.09018443862490244, 11, 9.688049868430778e-07
S, 4, 4225, 33281, 0.12128591612498951, 0.7249280581875013, 0.1181247669376404, 11, 3.027158135029465e-08
S, 4, 16641, 132097, 0.2663222467500077, 0.9155520009999805, 0.2542055804998711, 11, 9.458003763457578e-10
S, 4, 66049, 526337, 0.7866331801249515, 1.3731235896249814, 0.7394715740000919, 11, 2.955157270336571e-11
S, 4, 263169, 2101249, 2.3762207113124845, 3.4547672021874973, 2.2446814078749924, 11, 9.420108439965695e-13
S, 4, 1050625, 8396801, 8.260514204000017, 12.20120185787502, 7.793411494562321, 10, 1.3053524833092705e-12
Q, 4, 1089, 16641, 0.090059959312498, 0.38643539350005085, 0.08838766793738273, 10, 1.0313840778708962e-07
Q, 4, 4225, 66049, 0.21129012037502548, 0.4705332873125059, 0.20113102643747993, 11, 3.2285459817854676e-09
Q, 4, 16641, 263169, 0.5132640785625284, 0.7379625468124829, 0.4835804641874262, 11, 1.0093481395034812e-10
Q, 4, 66049, 1050625, 1.6987945794374895, 1.9365922732499712, 1.5720317810625204, 11, 3.1710316987549763e-12
Q, 4, 263169, 4198401, 5.037861934062505, 6.357806538437501, 4.71521764325, 11, 1.2863178956418726e-12
Q, 4, 1050625, 16785409, 19.450881297625003, 23.440351759937485, 18.467357407812457, 11, 5.124605028418403e-12

24 cores, unit square mesh, hypre on inner part
S, 2, 1089, 3201, 0.07956520099999882, 0.6340782495833347, 0.07888089129185498, 10, 0.000254361565291707
S, 2, 4225, 12545, 0.08981801366669136, 0.6718282704166162, 0.08872733733339071, 10, 3.1870231870297104e-05
S, 2, 16641, 49665, 0.13995163379170586, 0.7755111414166436, 0.13648198420844437, 10, 3.98615649760069e-06
S, 2, 66049, 197633, 0.33557048983330634, 1.0081911039583435, 0.3246487208751508, 10, 4.983441360270516e-07
S, 2, 263169, 788481, 1.0345508792916955, 1.9558079380000208, 0.9994826417501107, 10, 6.22953495952065e-08
S, 2, 1050625, 3149825, 3.487355163916637, 6.3036177718750155, 3.345264671291659, 10, 7.78699061139532e-09
Q, 2, 1089, 4225, 0.07935951462498754, 0.34827154037505653, 0.07836885183350735, 11, 0.0002540183610489463
Q, 2, 4225, 16641, 0.09175249212499163, 0.37602984141665274, 0.09038830250004064, 11, 3.185992717605409e-05
Q, 2, 16641, 66049, 0.16583195504163464, 0.47204988570833467, 0.16135661495834105, 11, 3.9858379833754646e-06
Q, 2, 66049, 263169, 0.394852974208258, 0.743248540625018, 0.3777179201249889, 11, 4.983342169876781e-07
Q, 2, 263169, 1050625, 1.5353037922916997, 1.7998807997916704, 1.4651799650834505, 11, 6.229504500129237e-08
Q, 2, 1050625, 4198401, 4.506408974875019, 6.536971215333343, 4.312312237291546, 11, 7.786992441942567e-09
S, 3, 1089, 5313, 0.08540670787497599, 0.7039431549166958, 0.0845527007916947, 10, 1.4501844448036496e-05
S, 3, 4225, 20865, 0.09321411108330342, 0.7070991005416923, 0.0918920450414286, 10, 8.868743200054288e-07
S, 3, 16641, 82689, 0.16943142829165936, 0.7991512180000578, 0.16426984220858762, 10, 5.510763095725201e-08
S, 3, 66049, 329217, 0.4090144639583097, 1.0783395143749885, 0.38866296470827894, 10, 3.4385161850008045e-09
S, 3, 263169, 1313793, 1.2850986902083719, 2.101468982125027, 1.2020481989581715, 10, 2.1479674111292812e-10
S, 3, 1050625, 5249025, 4.973245479749873, 7.024895360250052, 4.638684193958379, 11, 1.3479267790293162e-11
Q, 3, 1089, 9409, 0.07893997233333039, 0.3486301398750129, 0.07783967775024318, 11, 5.6787068901312195e-06
Q, 3, 4225, 37249, 0.10661605741663986, 0.3927098662500536, 0.10394207137513452, 11, 3.555831429109021e-07
Q, 3, 16641, 148225, 0.23935558429169154, 0.5660660562916556, 0.22717760754195146, 11, 2.2234390650377034e-08
Q, 3, 66049, 591361, 0.7002044487083481, 0.9261110912083078, 0.6634666771666957, 11, 1.3898129740285369e-09
Q, 3, 263169, 2362369, 1.9922440918332995, 2.5262764472500217, 1.8469551428333186, 11, 8.688338233635368e-11
Q, 3, 1050625, 9443329, 7.793539501458308, 9.66999769991664, 7.2780943367083255, 11, 8.81334502226821e-12
S, 4, 1089, 8449, 0.0921980492083397, 0.6848613221667014, 0.090874952708153, 11, 9.68804986822264e-07
S, 4, 4225, 33281, 0.11997206624998095, 0.8002339016666346, 0.11748589762496901, 11, 3.027158134894615e-08
S, 4, 16641, 132097, 0.23894711862499207, 0.8265662946250435, 0.22663770116679416, 11, 9.45800379077584e-10
S, 4, 66049, 526337, 0.6158690891250368, 1.2251339286666887, 0.5724171532502093, 11, 2.9551878680907495e-11
S, 4, 263169, 2101249, 1.9300787608333014, 2.5953028445416444, 1.7936268667916881, 11, 9.574385726608092e-13
S, 4, 1050625, 8396801, 7.188889065708357, 8.87185861637505, 6.708440213333233, 11, 1.7071928921206042e-12
Q, 4, 1089, 16641, 0.08626120291673563, 0.36276858849997023, 0.08466860487520005, 10, 1.0313840791426829e-07
Q, 4, 4225, 66049, 0.1822574467916335, 0.4587946295000241, 0.17334500095843927, 11, 3.22854598074214e-09
Q, 4, 16641, 263169, 0.42061119704161837, 0.7264160074999874, 0.3958622557499325, 11, 1.009348394015511e-10
Q, 4, 66049, 1050625, 1.586987357874951, 1.451752746874945, 1.474108049333419, 11, 3.171148972776052e-12
Q, 4, 263169, 4198401, 4.422652953583376, 4.864522247291613, 4.121208918874781, 11, 1.2684007381357387e-12
Q, 4, 1050625, 16785409, 17.555432732624922, 18.191043165708322, 16.51634484629157, 11, 5.1299616707936095e-12


GMG on inner P1 solve, 24 cores is slower than using hypre on the inner solve!
S, 2, 1089, 3201, 0.3101315300416445, 1.512996503208342, 0.30920173674987456, 9, 0.00025436156529061877
S, 2, 4225, 12545, 0.3385143436667211, 1.624209810208337, 0.33725620574981957, 9, 3.1870231870449915e-05
S, 2, 16641, 49665, 0.3762746170000355, 1.804621675291666, 0.3730910470832403, 8, 3.9861564976358135e-06
S, 2, 66049, 197633, 0.5840546008332884, 2.252179297958321, 0.572094035666756, 8, 4.983441359878427e-07
S, 2, 263169, 788481, 1.5803224775833087, 3.9105266067916964, 1.525929586791733, 8, 6.229534958842406e-08
S, 2, 1050625, 3149825, 3.4110170586250015, 10.852156733875026, 3.2970142772914905, 7, 7.786990611643071e-09
Q, 2, 1089, 4225, 0.28951430649995774, 0.915266095791632, 0.288392706499792, 10, 0.0002540183610487765
Q, 2, 4225, 16641, 0.3087223272916996, 0.9671880278333257, 0.3072824542916237, 9, 3.185992717656434e-05
Q, 2, 16641, 66049, 0.3692818286249917, 1.067475662291675, 0.3653356233332185, 9, 3.9858379839465376e-06
Q, 2, 66049, 263169, 0.6084063748333127, 1.4893515678749811, 0.5908492311250105, 10, 4.983342169869136e-07
Q, 2, 263169, 1050625, 1.4756942916666844, 2.7829416640000204, 1.3936901872084302, 9, 6.229504508437095e-08
Q, 2, 1050625, 4198401, 4.743934513583308, 8.879714548416606, 4.560370131166621, 9, 7.786992424679837e-09
S, 3, 1089, 5313, 0.2875667090833834, 1.5324485837082495, 0.286710986208296, 9, 1.4501844450483742e-05
S, 3, 4225, 20865, 0.347634508416661, 1.719218989875041, 0.34595948637483315, 9, 8.868743187424653e-07
S, 3, 16641, 82689, 0.4125431950416593, 1.8289770857083265, 0.406536964166681, 9, 5.510763052901289e-08
S, 3, 66049, 329217, 0.6031662648750284, 2.293895118166669, 0.5868004181248997, 8, 3.4385170132552985e-09
S, 3, 263169, 1313793, 1.877514305208308, 4.039023238833313, 1.7822984442917118, 8, 2.1479677651387577e-10
S, 3, 1050625, 5249025, 5.434260493125009, 12.659705027208341, 5.158550660083449, 8, 1.3479984928655476e-11
Q, 3, 1089, 9409, 0.2756125923750498, 0.9679282525000303, 0.27444972758339264, 10, 5.6787068877770244e-06
Q, 3, 4225, 37249, 0.31485349549999836, 0.9509524667917049, 0.31243783829163857, 9, 3.5558314266545235e-07
Q, 3, 16641, 148225, 0.49095147558330154, 1.1554091008750145, 0.48136851745850134, 10, 2.223439080023615e-08
Q, 3, 66049, 591361, 0.8836981229999878, 1.8183219657082834, 0.83409067174991, 10, 1.3898130510718488e-09
Q, 3, 263169, 2362369, 2.3781931482083487, 4.025445129166731, 2.2447671077500027, 9, 8.688328021524531e-11
Q, 3, 1050625, 9443329, 7.697205451875031, 12.68306864075, 7.24885349620835, 9, 8.821693164152343e-12
S, 4, 1089, 8449, 0.3375695111666535, 1.602140811791647, 0.33623439912516534, 11, 9.68804986525797e-07
S, 4, 4225, 33281, 0.37559425883337855, 1.710970602250029, 0.3724588883335021, 11, 3.027158135573532e-08
S, 4, 16641, 132097, 0.5434408842916886, 2.021021640583399, 0.5319642746665446, 10, 9.458003770392478e-10
S, 4, 66049, 526337, 0.9008683596249322, 2.547278867958331, 0.859883863124935, 10, 2.9551540995273614e-11
S, 4, 263169, 2101249, 2.4376165040000237, 5.147309539458338, 2.277103074833292, 9, 1.0607684164088644e-12
S, 4, 1050625, 8396801, 7.611048995583341, 14.10325979495832, 7.182121319291753, 9, 1.0106458781728778e-12
Q, 4, 1089, 16641, 0.29971001237493056, 0.9157286805416712, 0.2977636349167672, 9, 1.0313841490988054e-07
Q, 4, 4225, 66049, 0.39292465979171237, 0.9793405796250264, 0.3862587836666383, 9, 3.228545721613892e-09
Q, 4, 16641, 263169, 0.6576004031666685, 1.3407273853750326, 0.6335644208332951, 9, 1.0093487195072311e-10
Q, 4, 66049, 1050625, 1.5134922564583728, 2.7099658627082968, 1.4403022967916286, 9, 3.175450516938577e-12
Q, 4, 263169, 4198401, 4.316296754083301, 6.129235948791707, 4.061417310958348, 9, 1.2889696090008312e-12
Q, 4, 1050625, 16785409, 16.357644238249975, 22.378935103458314, 15.423188332083535, 9, 5.1057789634336065e-12

Poisson 3D, 24 core, p1pc + gmg

S, 2, 729, 2673, 0.9459806526667194, 2.3149209847916836, 0.9366606069998701, 11, 0.009653487274738028
S, 2, 4913, 18785, 1.1547148227500088, 2.527068837083334, 1.104637080499856, 10, 0.0012310244093452678
S, 2, 35937, 140481, 2.1249175909166715, 3.71758872154165, 1.8932530392499605, 9, 0.00015531008207534986
S, 2, 274625, 1085825, 7.964597266125035, 19.483073706666648, 6.73645145554146, 9, 1.9460447177047866e-05
Q, 2, 729, 4913, 1.007058676833367, 2.017326434541644, 0.9941945405832561, 11, 0.009138892752038635
Q, 2, 4913, 35937, 1.171618901041673, 2.51556788800004, 1.1289716094167186, 11, 0.0012220233354854934
Q, 2, 35937, 274625, 2.1878242896666698, 3.7297185935416146, 1.949359620791597, 11, 0.00015506091026097477
Q, 2, 274625, 2146689, 9.919025106750022, 163.9507212379166, 8.147377399708185, 11, 1.9452893314278387e-05
S, 3, 729, 4617, 0.9250681958332999, 2.277297919333307, 0.9180479661251297, 11, 0.0035943324848034027
S, 3, 4913, 32657, 1.1405182640833875, 2.5017762005416557, 1.092285051583455, 11, 0.00016471784817638561
S, 3, 35937, 245025, 2.649850278750004, 4.226980389833234, 2.3079139176250387, 10, 9.531515698603008e-06
S, 3, 274625, 1897025, 10.594324471458322, 154.01495671108333, 8.907038006083232, 10, 5.842434125517848e-07
Q, 3, 729, 15625, 0.9673540093332917, 2.028564279124945, 0.9458715591665054, 11, 0.0008370459540567211
Q, 3, 4913, 117649, 1.4089957582083343, 2.6552797847499883, 1.3034864977917475, 10, 5.4049664338731376e-05
Q, 3, 35937, 912673, 3.9751077495417158, 7.359790116166626, 3.31119351754171, 10, 3.408576243682969e-06
Q, 3, 274625, 7189057, 21.662281597458332, 687.782193824125, 17.339705182416576, 10, 2.135250070709739e-07
S, 4, 729, 8289, 1.0122546669166705, 2.4586029677083254, 0.9984328240416952, 12, 0.0006678763584449872
S, 4, 4913, 59585, 2.05463618404166, 2.7527064157499885, 1.9823462112500227, 11, 2.0282852658411497e-05
S, 4, 35937, 450945, 3.855364461791661, 5.189953429500008, 3.410066299083321, 11, 6.346445460086313e-07
S, 4, 274625, 3506945, 20.653866157666652, 303.43533903216667, 17.751779546499993, 11, 1.985302090110312e-08
Q, 4, 729, 35937, 1.2256413833750155, 2.3592659055833565, 1.1562592442499902, 11, 6.210964189503173e-05
Q, 4, 4913, 274625, 2.5272989992500072, 5.0910814319166775, 2.170120254791726, 10, 1.992940994504034e-06
Q, 4, 35937, 2146689, 11.143446477374985, 46.111725372416664, 8.978849995708288, 10, 6.26877255582043e-08
Q, 4, 274625, 16974593, 128.19113833941665, 2375.625248078417, 102.47839200133325, 10, 1.9621923564992554e-09

Poisson 2D, GMG + patch smoother
24 cores

S, 2, 1089, 3201, 0.21630807329167587, 0.9386872718749638, 0.21590384387508266, 7, 0.00025436246564245114
S, 2, 4225, 12545, 0.24951643612499197, 1.0525867882083635, 0.24895765012498336, 7, 3.187053274668714e-05
S, 2, 16641, 49665, 0.2792498819999783, 1.1942011807499948, 0.27804654191658074, 8, 3.986236516707469e-06
S, 2, 66049, 197633, 0.4136753040833412, 1.8777805612916438, 0.4108240969166748, 8, 4.986302975223794e-07
S, 2, 263169, 788481, 1.258348784500015, 4.225056543500027, 1.238727576749947, 8, 6.358981216788186e-08
S, 2, 1050625, 3149825, 3.1692056929583337, 14.343631964250013, 3.0723895264584087, 8, 1.1480450711565772e-08
Q, 2, 1089, 4225, 0.21338799258333552, 0.6295839233749897, 0.2129028291666657, 8, 0.00025401826327865225
Q, 2, 4225, 16641, 0.24480564341667824, 0.6679797792916323, 0.2441255980416012, 8, 3.1859952218513e-05
Q, 2, 16641, 66049, 0.29492770733331025, 0.7672154888333486, 0.29364506300004223, 8, 3.9858721575395735e-06
Q, 2, 66049, 263169, 0.44318670850000785, 1.1671743389166522, 0.43907044145831264, 8, 4.983952341039497e-07
Q, 2, 263169, 1050625, 1.1121790187916645, 2.850165771125006, 1.076112987625019, 9, 6.230708441362922e-08
Q, 2, 1050625, 4198401, 3.3077902211250034, 9.79507020195831, 3.1893746747499656, 9, 7.835942786474174e-09
S, 3, 1089, 5313, 0.19760711804168332, 0.949097199500026, 0.19715342429169405, 7, 1.449738827667681e-05
S, 3, 4225, 20865, 0.23270431624998386, 1.1153108237499698, 0.23194245416666112, 7, 8.916846505909981e-07
S, 3, 16641, 82689, 0.3578288634166711, 1.3882129730833128, 0.35588184604168305, 8, 5.737960818167155e-08
S, 3, 66049, 329217, 0.6899035955000272, 2.540977214124979, 0.6795137206666956, 8, 1.5479256535637558e-08
S, 3, 263169, 1313793, 1.8629791332917023, 6.843120925208325, 1.8216220771666372, 8, 1.1683475777978466e-08
S, 3, 1050625, 5249025, 5.359324031249969, 23.55848333387497, 5.19771468370836, 8, 7.368753483185568e-09
Q, 3, 1089, 9409, 0.22571661050002945, 0.5740763263333312, 0.22510394779154316, 8, 5.67851652181519e-06
Q, 3, 4225, 37249, 0.21783233320835885, 0.664558642833318, 0.21660775633328436, 8, 3.55658502625833e-07
Q, 3, 16641, 148225, 0.3461491359583609, 0.8779045527499912, 0.34309995262510523, 8, 2.261255304312158e-08
Q, 3, 66049, 591361, 0.6833924004999877, 1.6593686072499925, 0.6572607523750188, 8, 3.333661632911909e-09
Q, 3, 263169, 2362369, 1.7929664627916584, 4.193046897624981, 1.7155352145832505, 8, 1.848993542277366e-09
Q, 3, 1050625, 9443329, 5.691610613458323, 15.93240468645835, 5.369807495666568, 8, 9.975770960459035e-10
S, 4, 1089, 8449, 0.23123261749999338, 0.9880665380833591, 0.2308000742500269, 6, 1.0986571517537084e-06
S, 4, 4225, 33281, 0.25661096137499345, 1.240781370583316, 0.2555961129583295, 7, 7.493758422651634e-08
S, 4, 16641, 132097, 0.38863933654164384, 1.8689044202916516, 0.3860244392499794, 7, 4.52681523863494e-08
S, 4, 66049, 526337, 0.818344762541661, 3.9267480880832957, 0.8015589375000332, 7, 2.3895847803770735e-08
S, 4, 263169, 2101249, 2.37293584041664, 12.399099899250027, 2.294886435541656, 8, 3.953469999919248e-09
S, 4, 1050625, 8396801, 8.981774234958303, 46.637162125166604, 8.658757991333346, 8, 2.4290670747304405e-09
Q, 4, 1089, 16641, 0.17931144887497416, 0.6453927365416803, 0.17847150549988555, 7, 1.0779072811171139e-07
Q, 4, 4225, 66049, 0.2415116748333427, 0.7468187382084087, 0.23969107737495202, 7, 1.6068951823579006e-08
Q, 4, 16641, 263169, 0.4420247717083612, 1.176024158916751, 0.42714249725012604, 8, 1.3609588048253979e-09
Q, 4, 66049, 1050625, 1.0692766502916509, 2.971340709291667, 1.021965033208346, 8, 7.615742101681875e-10
Q, 4, 263169, 4198401, 3.3021727103749945, 7.845697126208336, 3.1230794578747614, 8, 4.186809654846336e-10
Q, 4, 1050625, 16785409, 13.041899352999963, 31.27219898270827, 12.315477920874988, 8, 2.8791082913658166e-10

Poisson 3D, GMG + patch smoother

24 cores

S, 2, 729, 2673, 0.8956824497083412, 1.621571622333337, 0.8951562364166676, 7, 0.00965362245846234
S, 2, 4913, 18785, 1.1700366251250003, 2.11505180712507, 1.1680163291666759, 9, 0.0012310384380798864
S, 2, 35937, 140481, 3.1487288334999994, 3.745655149375262, 3.13813812112501, 9, 0.0001553118501178906
S, 2, 274625, 1085825, 22.029324284166663, 19.552773571458385, 21.943662224916693, 9, 1.9461128941475104e-05
Q, 2, 729, 4913, 1.0674695481250065, 2.0299814449582834, 1.0667345607916587, 7, 0.009138961015789928
Q, 2, 4913, 35937, 1.1688143122916586, 2.3569672340414485, 1.166347722958373, 9, 0.0012220289593776136
Q, 2, 35937, 274625, 3.4128226665416577, 2.9800906630418305, 3.3857794302499493, 10, 0.0001550605269882111
Q, 2, 274625, 2146689, 169.86138910170834, 32.08069257491703, 169.67278639533333, 10, 1.945283370672332e-05
S, 3, 729, 4617, 0.9563488688749876, 1.7338319081250404, 0.9557318610416464, 8, 0.003594274485648889
S, 3, 4913, 32657, 1.3923952565833322, 2.48376309179181, 1.3898941707083499, 9, 0.00016470575229500143
S, 3, 35937, 245025, 4.012238365749998, 8.54224666916634, 3.979654252458346, 9, 9.534011415640874e-06
S, 3, 274625, 1897025, 163.66765810808334, 72.9478082062929, 163.45569861333334, 9, 5.988183015612811e-07
Q, 3, 729, 15625, 1.0059239319583309, 1.7600137834584426, 1.003971937499993, 7, 0.0008370234978713113
Q, 3, 4913, 117649, 2.0118069259583486, 2.2730050481667092, 1.99416128745825, 8, 5.406004978085368e-05
Q, 3, 35937, 912673, 9.050051311624998, 6.161674648583386, 8.915575352208355, 9, 3.4084753052153104e-06
Q, 3, 274625, 7189057, 693.0144436256666, 187.39436085316575, 691.9336987783751, 9, 2.1376247545528956e-07
S, 4, 729, 8289, 0.8901221586250093, 1.999012408583449, 0.8890685770415606, 7, 0.0006678785025307788
S, 4, 4913, 59585, 1.594360907708354, 4.641731608958224, 1.586229909083329, 7, 2.0298695099442487e-05
S, 4, 35937, 450945, 6.39912527300001, 25.705463258583062, 6.3344882275417165, 8, 6.798130310945134e-07
S, 4, 274625, 3506945, 313.39440999137497, 271.3273460258279, 312.94166209237517, 8, 2.3220383337309573e-07
Q, 4, 729, 35937, 1.3880165028750564, 1.99165672841652, 1.3804757951252213, 7, 6.210298047498914e-05
Q, 4, 4913, 274625, 5.016052979833243, 4.411489732708087, 4.959394518083324, 8, 1.9925833040155026e-06
Q, 4, 35937, 2146689, 54.04847797854175, 24.312387547627207, 53.62884986566676, 8, 6.51496478910211e-08
Q, 4, 274625, 16974593, 2862.413040887625, 799.3375761975904, 2855.3785313731664, 9, 4.385768146615203e-09



2d Unstructured, 24 cores p1pc + gmg

S, 2, 1248, 3648, 0.33104810225008424, 1.5049061275833537, 0.329983135208181, 11, 0.03312734126813695
S, 2, 4800, 14208, 0.3118114864166917, 1.5919666657499836, 0.3103224732082784, 11, 0.004213810445632798
S, 2, 18816, 56064, 0.491599531749993, 1.7663354798333444, 0.48513585375015583, 11, 0.0005312638905542288
S, 2, 74496, 222720, 0.779441964041761, 2.200268589333367, 0.7585854328334373, 11, 6.655421900237637e-05
S, 2, 296448, 887808, 1.831920373583311, 3.9539647270000464, 1.7417747515417925, 10, 8.323744437360563e-06
S, 2, 1182720, 3545088, 5.157352126208404, 10.688800924083239, 4.902755569333351, 10, 1.0406028625237402e-06
Q, 2, 1248, 4800, 0.3025083672916746, 0.8454335411250516, 0.3013513478749701, 11, 0.03215957924788115
Q, 2, 4800, 18816, 0.3071814711666434, 0.9081386053750103, 0.305469696833408, 11, 0.004201627524044094
Q, 2, 18816, 74496, 0.3849778398333304, 1.0725260392917069, 0.3787029251664838, 11, 0.0005309188482709173
Q, 2, 74496, 296448, 0.6839862033749758, 1.4243172320000024, 0.6663608855000689, 11, 6.654312274201632e-05
Q, 2, 296448, 1182720, 1.7821030284166188, 2.980127844291644, 1.6943328215000406, 11, 8.323399772382082e-06
Q, 2, 1182720, 4724736, 5.77203294924999, 9.169839568791739, 5.494014533583443, 11, 1.040592928062576e-06
S, 3, 1248, 6048, 0.32224488866664086, 1.542081618291661, 0.3210622897915414, 12, 0.010380099517883205
S, 3, 4800, 23616, 0.36694091204168444, 1.643465392708303, 0.36493720799963586, 11, 0.00046829976817989484
S, 3, 18816, 93312, 0.46257680579164645, 1.804386024749893, 0.4567691935418641, 11, 2.596277624185318e-05
S, 3, 74496, 370944, 0.7895220794583603, 2.2430583534999755, 0.76620492954144, 11, 1.5446132427485852e-06
S, 3, 296448, 1479168, 2.307311836041644, 4.355119408916721, 2.14774495449988, 11, 9.443239842118078e-08
S, 3, 1182720, 5907456, 6.931830766458309, 11.627897354458375, 6.563110479624868, 11, 5.8411200544224395e-09
Q, 3, 1248, 10656, 0.3238084045833034, 0.8699741746248909, 0.32237510220846843, 11, 0.002747143856232717
Q, 3, 4800, 42048, 0.3544199342499989, 0.9208284969582982, 0.35121421412494175, 11, 0.0001738080558768245
Q, 3, 18816, 167040, 0.4822310383333199, 1.1425102438333283, 0.46809470637505984, 12, 1.090400815735623e-05
Q, 3, 74496, 665856, 1.1384380014166975, 1.6587111685833331, 1.0712450111250291, 12, 6.821353847324158e-07
Q, 3, 296448, 2658816, 2.9593764534166476, 4.476592243083398, 2.7619087977499057, 12, 4.264222707967267e-08
Q, 3, 1182720, 10626048, 10.520352822291633, 12.389543694791655, 9.860490051791922, 12, 2.6652362722387593e-09
S, 4, 1248, 9600, 0.29914042524997814, 1.4842609516249468, 0.2976150622083651, 12, 0.0017767376115592412
S, 4, 4800, 37632, 0.3825481582500174, 1.624892437708354, 0.3794354567083171, 12, 4.999802737081905e-05
S, 4, 18816, 148992, 0.5213776197083083, 1.9328669363334068, 0.5099846452084572, 12, 1.483582668215638e-06
S, 4, 74496, 592896, 1.1180788870833567, 2.5003996340417416, 1.0568383327496538, 12, 4.519594207155622e-08
S, 4, 296448, 2365440, 2.8970551414166668, 5.235217029125001, 2.700895701125001, 12, 1.3947953638668857e-09
S, 4, 1182720, 9449472, 10.723797416166668, 14.192325274208335, 10.058884053458334, 12, 4.3319043126155915e-11
Q, 4, 1248, 18816, 0.3145325776666663, 0.8788831669999994, 0.31263754158333096, 11, 0.0001706844429946545
Q, 4, 4800, 74496, 0.3907738929583336, 0.9648072253750003, 0.3825569100833371, 11, 5.504850562412114e-06
Q, 4, 18816, 296448, 0.7210761602916644, 1.2758609792083355, 0.6856067209583312, 11, 1.7324731292699533e-07
Q, 4, 74496, 1182720, 1.9272543734166667, 2.3747084735416677, 1.7923560815833273, 11, 5.423184625572634e-09
Q, 4, 296448, 4724736, 5.392109127041667, 6.4715517508749985, 5.042082159458334, 11, 1.6955020222755713e-10
Q, 4, 1182720, 18886656, 21.649500666000005, 22.68140484241667, 20.200901397291684, 11, 6.0296515398432875e-12

2d Unstructured, 24 cores patch-smoothed gmg
S, 2, 1248, 3648, 0.21245965774999812, 0.9075088225833383, 0.21182719975000452, 13, 0.03312734126816505
S, 2, 4800, 14208, 0.2641583371666674, 1.0037824828333441, 0.26329027908329294, 13, 0.0042138104456296704
S, 2, 18816, 56064, 0.4318444074166858, 1.16610827483332, 0.43025221024997506, 14, 0.0005312638905505139
S, 2, 74496, 222720, 0.8959106227083519, 1.9122686700416456, 0.8910914473333899, 14, 6.65542190034347e-05
S, 2, 296448, 887808, 2.878687906500005, 4.124837188125004, 2.843504592166719, 13, 8.323744430329805e-06
S, 2, 1182720, 3545088, 7.935809683541668, 14.267955290458346, 7.783977661249978, 13, 1.0406028580218503e-06
Q, 2, 1248, 4800, 0.2004488974583296, 0.5804600157083305, 0.1998636617499964, 12, 0.032159579247798074
Q, 2, 4800, 18816, 0.2486024156249916, 0.5985616528750105, 0.24771484645829864, 12, 0.004201627524009349
Q, 2, 18816, 74496, 0.31742595749999697, 0.7048747443333383, 0.31580115091672195, 12, 0.000530918848252667
Q, 2, 74496, 296448, 0.7259357842500028, 1.1594877894999864, 0.7192915275416425, 12, 6.654312273994623e-05
Q, 2, 296448, 1182720, 2.0915089984583424, 3.087453222000022, 2.050081107374993, 12, 8.323399773437319e-06
Q, 2, 1182720, 4724736, 7.246250404249987, 10.032439924166676, 7.081702634166646, 12, 1.0405929275420586e-06
S, 3, 1248, 6048, 0.2495910812916501, 0.9604592654166689, 0.24887178458334822, 14, 0.010380099517882291
S, 3, 4800, 23616, 0.29847647762500173, 1.069897961374996, 0.2972931592916647, 13, 0.00046829976818971023
S, 3, 18816, 93312, 0.53192441879168, 1.3439378643749744, 0.5293176135833496, 13, 2.5962776238227606e-05
S, 3, 74496, 370944, 1.1322750523749978, 2.514790921416681, 1.1147649471666625, 13, 1.5446132453674576e-06
S, 3, 296448, 1479168, 3.5829320571250114, 7.299874177875012, 3.5185244678333496, 13, 9.443240479238994e-08
S, 3, 1182720, 5907456, 12.863144722041682, 24.73805019325002, 12.581852284208415, 13, 5.841120959337598e-09
Q, 3, 1248, 10656, 0.2077638111250053, 0.5819435104166454, 0.20701058245830004, 11, 0.002747143856211338
Q, 3, 4800, 42048, 0.3100594685833566, 0.7160235492083112, 0.30846938962492726, 11, 0.00017380805584127763
Q, 3, 18816, 167040, 0.4214089774583177, 0.8440514335833598, 0.4176410255416367, 11, 1.0904008153881561e-05
Q, 3, 74496, 665856, 1.1013959484166662, 1.6213380270000073, 1.0679999407500322, 11, 6.821353815235066e-07
Q, 3, 296448, 2658816, 3.317676260000004, 4.648064495291692, 3.2059030464582654, 11, 4.2642225699969725e-08
Q, 3, 1182720, 10626048, 12.904377563000017, 16.524777486124993, 12.46152128350002, 11, 2.665235751191032e-09
S, 4, 1248, 9600, 0.24773089791667266, 1.0672544765416774, 0.2469786283334372, 11, 0.0017767376115488595
S, 4, 4800, 37632, 0.35230293887499897, 1.1858993872916888, 0.3506351736666507, 12, 4.999802737024504e-05
S, 4, 18816, 148992, 0.7019657616249996, 1.8353309536250038, 0.6958464470000081, 12, 1.483582668521338e-06
S, 4, 74496, 592896, 1.8931976963749928, 3.7528312461666737, 1.8539653917499852, 12, 4.519594215627884e-08
S, 4, 296448, 2365440, 5.096003820500016, 12.270941349416669, 4.9685081503333395, 12, 1.3947955419960567e-09
S, 4, 1182720, 9449472, 19.557121299041665, 49.984344999541655, 19.040423917499975, 12, 4.33210977080604e-11
Q, 4, 1248, 18816, 0.2282516875833096, 0.6201639505833327, 0.22707020308319179, 11, 0.0001706844429927143
Q, 4, 4800, 74496, 0.35161060274996697, 0.7414328661249954, 0.3494023343749859, 11, 5.504850561758143e-06
Q, 4, 18816, 296448, 0.7224827726666471, 1.094721448208304, 0.700381369208363, 11, 1.7324731364119265e-07
Q, 4, 74496, 1182720, 2.377509330250016, 2.8293097632500044, 2.3042251768333792, 11, 5.423184540467212e-09
Q, 4, 296448, 4724736, 7.450867679166653, 8.574838217833351, 7.193455911791697, 11, 1.6954540266973285e-10
Q, 4, 1182720, 18886656, 29.12895210833334, 30.579307993541693, 28.08996121704173, 11, 6.127513536339912e-12


2d elasticity, 24 cores, p1p1 + GMG on Q1
S, 2, 2761, 16042, 0.2897748703332847, 1.6199841891250344, 0.28737865079165203, 9
S, 2, 10521, 62082, 0.32746288087499426, 1.9094481565416384, 0.32273167525003527, 9
S, 2, 41041, 244162, 0.5718975004583248, 2.0884157330416806, 0.5499015392916439, 9
S, 2, 162081, 968322, 1.448738607249955, 3.2619520939166287, 1.350186726250077, 9
S, 2, 644161, 3856642, 3.609202503416649, 8.271313161500037, 3.3384152691251265, 8
Q, 2, 2761, 21042, 0.29045158083327277, 0.923264700875014, 0.28809889262493016, 9
Q, 2, 10521, 82082, 0.37563734354171174, 0.9496366801249678, 0.3677623399166805, 9
Q, 2, 41041, 324162, 0.5463000986248782, 1.421761989041632, 0.5111363870833543, 9
Q, 2, 162081, 1288322, 1.5960513709583022, 2.2484359137916954, 1.42590444308352, 9
Q, 2, 644161, 5136642, 4.37210816100001, 6.8542087641667235, 4.058292149708147, 9
S, 3, 2761, 26562, 0.27362536012505717, 1.7366096106249718, 0.2704336517500299, 9
S, 3, 10521, 103122, 0.40042059316660544, 1.8349305179166702, 0.38708559679177296, 9
S, 3, 41041, 406242, 0.7112719702082207, 2.2544393680833346, 0.6623180771252161, 9
S, 3, 162081, 1612482, 1.838873853666674, 3.7432726318750156, 1.6961730846249832, 9
S, 3, 644161, 6424962, 5.436129579458377, 10.32860833075002, 4.94704218987503, 9
Q, 3, 2761, 46562, 0.3163283606250313, 0.9403635080416848, 0.31107285229179144, 8
Q, 3, 10521, 183122, 0.5344175612916425, 1.171526888041721, 0.5056859271249626, 9
Q, 3, 41041, 726242, 1.1850996302083747, 1.9249977048749731, 1.1011730984999797, 9
Q, 3, 162081, 2892482, 3.183147632875034, 4.655254722083328, 2.9362288028333032, 9
Q, 3, 644161, 11544962, 11.443475035791645, 15.75086546633336, 10.63467120454167, 9
S, 4, 2761, 42082, 0.33439759066671587, 1.755951386083306, 0.3293027869168175, 9
S, 4, 10521, 164162, 0.47695335066661454, 1.8927552345416718, 0.4454716551250044, 9
S, 4, 41041, 648322, 0.9804097639583157, 2.466435654666668, 0.9004603548332094, 9
S, 4, 162081, 2576642, 2.7677483149582827, 5.171503136333324, 2.4132170177084618, 9
S, 4, 644161, 10273282, 9.456462077999978, 14.326392205291768, 8.635021019208258, 9
Q, 4, 2761, 82082, 0.4131055589166787, 1.1157727510416748, 0.39756389654180185, 9
Q, 4, 10521, 324162, 0.8188000661666782, 1.609934272708358, 0.7661103522915861, 9
Q, 4, 41041, 1288322, 2.5398863254999733, 3.784527613750034, 2.33156966858337, 9
Q, 4, 162081, 5136642, 7.588491631624966, 10.48875549062501, 7.0349630845417055, 9
Q, 4, 644161, 20513282, 29.089579552083382, 37.90911727299999, 27.430208524499943, 9

2d elasticity, 24 cores, patch-smoothed GMG (2 sweeps)
S, 2, 2761, 16042, 0.24247901658335044, 0.9142234001666149, 0.2411517083750141, 16
S, 2, 10521, 62082, 0.394851017333347, 1.0984421068750407, 0.39212823908333877, 17
S, 2, 41041, 244162, 0.8884100423750283, 1.7885379752083377, 0.8710701200832413, 17
S, 2, 162081, 968322, 3.217585902625018, 3.587656818958313, 3.12384336458328, 17
S, 2, 644161, 3856642, 8.706684329416683, 11.313146859125036, 8.429792857416638, 16
Q, 2, 2761, 21042, 0.20238001262498528, 0.5751378196666318, 0.20095473383335616, 14
Q, 2, 10521, 82082, 0.3098217871666596, 0.677497621708369, 0.30681864337509523, 14
Q, 2, 41041, 324162, 0.7619904940833256, 1.0053834885833244, 0.7291456167499936, 14
Q, 2, 162081, 1288322, 2.5970276491666766, 2.513200020666659, 2.4746048595416803, 14
Q, 2, 644161, 5136642, 7.701938645041641, 7.068597826041686, 7.342078278666766, 14
S, 3, 2761, 26562, 0.27104680958333915, 0.9803846728750235, 0.2688709584165281, 17
S, 3, 10521, 103122, 0.5240449834166346, 1.3205531058749784, 0.5187423456667185, 17
S, 3, 41041, 406242, 1.7117517606250203, 2.547646955208345, 1.6558596631665619, 17
S, 3, 162081, 1612482, 4.789329588999995, 7.102727045999984, 4.616899424750045, 17
S, 3, 644161, 6424962, 15.829646474458363, 22.648741332583324, 15.221120764833358, 16
Q, 3, 2761, 46562, 0.24814891691666693, 0.6184239654999999, 0.24565735754162196, 13
Q, 3, 10521, 183122, 0.5938482961250031, 0.8862648804166705, 0.5768718210000069, 13
Q, 3, 41041, 726242, 2.1137595276249974, 1.541343100333317, 2.0271315660832747, 13
Q, 3, 162081, 2892482, 5.500443520458295, 4.960035836499998, 5.247303763333359, 13
Q, 3, 644161, 11544962, 20.367757848208356, 16.32257772941667, 19.445283188083277, 13
S, 4, 2761, 42082, 0.31117979183331573, 1.1053442143333427, 0.30839371429160184, 14
S, 4, 10521, 164162, 0.7767712425000278, 1.943441539958324, 0.7537143650416454, 14
S, 4, 41041, 648322, 2.6888121721250116, 4.0429914302083505, 2.60519898587512, 14
S, 4, 162081, 2576642, 7.484556949166688, 13.530992727333322, 7.212864789333328, 14
S, 4, 644161, 10273282, 27.342196117916625, 48.78418177399999, 26.29259451799997, 14
Q, 4, 2761, 82082, 0.3805624850416507, 0.7333316255416568, 0.3748830785000526, 12
Q, 4, 10521, 324162, 1.1497287334583177, 1.256704071750022, 1.109893622499887, 12
Q, 4, 41041, 1288322, 3.9203985062500144, 3.2280525907500057, 3.793151685749924, 12
Q, 4, 162081, 5136642, 13.255243603875016, 11.478272059208345, 12.719498340208304, 12
Q, 4, 644161, 20513282, 50.166830090833265, 43.538932389208334, 48.18445571912512, 12


==> code/results_2d_q2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 4800, 0.18118492993751545, 0.5278747162500039, 0.18070118968754656, 12, 0.03215957924779806
4800, 18816, 0.24340569968750003, 0.5901106476875171, 0.2426518350625102, 12, 0.0042016275240092296
18816, 74496, 0.34969480156250654, 0.7533478097500179, 0.34764560675009193, 12, 0.0005309188482527658
74496, 296448, 0.7878788263124932, 1.3621956653749976, 0.7805273349999453, 12, 6.654312273994962e-05
296448, 1182720, 2.5924708995000003, 3.9704753471249887, 2.5471838659375123, 12, 8.323399773435953e-06
1182720, 4724736, 10.01183601881251, 14.447021844687491, 9.833939999000044, 12, 1.0405929275057734e-06



==> code/results_2d_q2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 4800, 0.09289011799999969, 0.32878653424999804, 0.09175643706250014, 11, 0.03215957924777117
4800, 18816, 0.10859917581249778, 0.40258800625000113, 0.10633787293749553, 11, 0.004201627524003868
18816, 74496, 0.22012596643750193, 0.6303454279374954, 0.21364957931249862, 11, 0.0005309188482634957
74496, 296448, 0.6934703904999981, 1.5099878391875006, 0.6674983223750051, 11, 6.654312274290758e-05
296448, 1182720, 2.2327599800625, 5.180084702124995, 2.165624316875009, 11, 8.323399772238887e-06
1182720, 4724736, 9.182951469374999, 21.2977074134375, 8.939016640874993, 11, 1.0405929257774595e-06

==> code/results_2d_q3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 10656, 0.1789080418124911, 0.5273500886874842, 0.17831609412493776, 11, 0.0027471438562110167
4800, 42048, 0.24662026962498373, 0.5942946604375052, 0.2451312894375377, 11, 0.0001738080558412859
18816, 167040, 0.4589926784375038, 0.9091611635000092, 0.45382745462494256, 11, 1.0904008153911332e-05
74496, 665856, 1.3341788780000101, 2.0094234576250187, 1.2987517449375119, 11, 6.821353815237658e-07
296448, 2658816, 4.180758791937485, 6.498603508312492, 4.051644536687505, 11, 4.2642225703461724e-08
1182720, 10626048, 15.956391555624961, 25.172604654812496, 15.465859078062579, 11, 2.665235798466576e-09




==> code/results_2d_q3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 10656, 0.09313498818749721, 0.35480883162500376, 0.09129756112499265, 11, 0.0027471438562121867
4800, 42048, 0.14821177931249707, 0.41488735168749, 0.14329715456246106, 11, 0.00017380805583348816
18816, 167040, 0.3096025350000069, 0.7184006645624947, 0.2943465322499925, 10, 1.0904008225225638e-05
74496, 665856, 0.9143146796875001, 1.75311121968749, 0.858377915312488, 10, 6.821354230349007e-07
296448, 2658816, 3.078020499874988, 6.439804112812489, 2.8820931672499626, 10, 4.2642236578129025e-08
1182720, 10626048, 12.451159776125003, 25.34758960875001, 11.867951759625, 10, 2.6652379952244886e-09

==> code/results_2d_q4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 18816, 0.22336652056247885, 0.5652750480624462, 0.22219551681243388, 11, 0.00017068444299269794
4800, 74496, 0.3832487591249958, 0.797433545687511, 0.380230407499937, 11, 5.504850561725484e-06
18816, 296448, 0.8394506298124753, 1.4041652260625312, 0.8201073033124118, 11, 1.7324731361820563e-07
74496, 1182720, 2.372237042749987, 3.4198033276250186, 2.3054586429999375, 11, 5.423184477213998e-09
296448, 4724736, 8.881933971937528, 13.035485201187512, 8.614502532062502, 11, 1.6954521899501033e-10
1182720, 18886656, 34.31513997306246, 47.469396584562475, 33.22839674243748, 11, 6.140194607794215e-12




==> code/results_2d_q4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 18816, 0.10784111037499855, 0.3594705725625005, 0.10475236750002281, 11, 0.00017068444299297633
4800, 74496, 0.19917785249999298, 0.485328986374995, 0.19074769687500392, 11, 5.504850562926837e-06
18816, 296448, 0.5425896056249933, 0.9024341706875099, 0.5130226079374722, 11, 1.7324731344374456e-07
74496, 1182720, 2.038778695062497, 2.6842512951250015, 1.8538071266249858, 11, 5.423184490395622e-09
296448, 4724736, 5.834155695250011, 9.98242236325001, 5.485070339437506, 10, 1.695589421224277e-10
1182720, 18886656, 22.76806474562501, 39.4239454276875, 21.6590161514375, 10, 6.066716423203793e-12


==> code/results_2d_s2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 3648, 0.204222594249984, 0.8366098730000004, 0.20364723456247447, 13, 0.033127341268164995
4800, 14208, 0.23027555643749764, 0.9701383176250005, 0.22954239681242683, 13, 0.004213810445629697
18816, 56064, 0.3916968790625077, 1.235751339249994, 0.3900169932500077, 14, 0.0005312638905505271
74496, 222720, 1.1214599633750026, 2.080274896750012, 1.1139535708125194, 14, 6.655421900341484e-05
296448, 887808, 3.1521704189374873, 5.601991855187514, 3.1186237289375, 13, 8.323744430287215e-06
1182720, 3545088, 11.349474911749994, 20.93956386781249, 11.21588650275001, 13, 1.0406028579659307e-06


==> code/results_2d_s2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 3648, 0.09302151062500075, 0.615294256624999, 0.09211028400000076, 11, 0.033127341268138315
4800, 14208, 0.11810913524999966, 0.6518134463749989, 0.115995251312496, 11, 0.004213810445624708
18816, 56064, 0.19507545524999959, 0.9164155831250014, 0.190082419062497, 11, 0.0005312638905496846
74496, 222720, 0.5767831218124995, 1.620214003937499, 0.5597311819999975, 10, 6.655421900645051e-05
296448, 887808, 1.9417904843124996, 4.898070624937501, 1.8300592564999967, 10, 8.323744436046207e-06
1182720, 3545088, 7.141051373875, 19.751112072625, 6.926038298375001, 10, 1.0406028608439837e-06

==> code/results_2d_s3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 6048, 0.20103221412500716, 0.9182041904374927, 0.2004344888750822, 14, 0.010380099517882421
4800, 23616, 0.2847750163750078, 1.0055050830000098, 0.28361555268747907, 13, 0.0004682997681897124
18816, 93312, 0.4952855738125024, 1.529810690687512, 0.4926713103750089, 13, 2.596277623822692e-05
74496, 370944, 1.5189477055000111, 3.1583338639374716, 1.5027011108125095, 13, 1.5446132453661553e-06
296448, 1479168, 5.0550259761249805, 10.09324903937501, 4.98249493625007, 13, 9.443240479732138e-08
1182720, 5907456, 18.077949203437484, 37.7711302791875, 17.798482803749913, 13, 5.8411209512009815e-09


==> code/results_2d_s3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 6048, 0.08867769181250118, 0.5842016149999942, 0.08777545974999512, 12, 0.01038009951788279
4800, 23616, 0.12943051149999896, 0.6333221718750011, 0.12637556312501452, 11, 0.0004682997681763686
18816, 93312, 0.22096124299999964, 0.8650868023750053, 0.21223831200001086, 11, 2.5962776237716767e-05
74496, 370944, 0.6973989497499975, 1.6869967343750005, 0.6677652509374958, 11, 1.5446132442359685e-06
296448, 1479168, 2.5538314438124967, 5.406951066937504, 2.406171137375008, 11, 9.443240494927829e-08
1182720, 5907456, 8.34867140325, 20.85170787725, 8.073350469937509, 10, 5.841125108207378e-09

==> code/results_2d_s4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 9600, 0.22269867925001563, 0.9387449896250217, 0.22186356643753413, 11, 0.0017767376115501454
4800, 37632, 0.3292312961874444, 1.211201217875015, 0.32738447743747656, 12, 4.999802737024965e-05
18816, 148992, 0.6696146130624783, 2.0321624869374517, 0.6636565738750022, 12, 1.483582668515772e-06
74496, 592896, 2.37867214312503, 5.280189389125013, 2.343284912187542, 12, 4.519594215908348e-08
296448, 2365440, 6.751103900875037, 18.865581498499978, 6.621813450437585, 12, 1.394795501660305e-09
1182720, 9449472, 26.025352296562517, 77.30930165268752, 25.50256226118759, 12, 4.3321091359207706e-11


==> code/results_2d_s4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
1248, 9600, 0.10569241025000053, 0.6403342383125015, 0.10407017687501607, 12, 0.0017767376115616327
4800, 37632, 0.15974261162500625, 0.7223668629999977, 0.15499146981247947, 12, 4.999802737055069e-05
18816, 148992, 0.33831992981249925, 0.9937210446249978, 0.3194051720000104, 12, 1.4835826682929562e-06
74496, 592896, 1.044782139499997, 1.9232933616249994, 0.9833752713125321, 12, 4.5195942173269594e-08
296448, 2365440, 3.5447753650625025, 6.038640470187495, 3.3446580518124804, 12, 1.3947954674174007e-09
1182720, 9449472, 12.720183760000008, 24.212742044374988, 12.074672519874998, 11, 4.331948061354684e-11

==> code/results_3d_q2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 4913, 1.0674695481250065, 2.0299814449582834, 1.0667345607916587, 7, 0.009138961015789928
4913, 35937, 1.1688143122916586, 2.3569672340414485, 1.166347722958373, 9, 0.0012220289593776136
35937, 274625, 3.4128226665416577, 2.9800906630418305, 3.3857794302499493, 10, 0.0001550605269882111
274625, 2146689, 169.86138910170834, 32.08069257491703, 169.67278639533333, 10, 1.945283370672332e-05


==> code/results_3d_q2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 4913, 1.007058676833367, 2.017326434541644, 0.9941945405832561, 11, 0.009138892752038635
4913, 35937, 1.171618901041673, 2.51556788800004, 1.1289716094167186, 11, 0.0012220233354854934
35937, 274625, 2.1878242896666698, 3.7297185935416146, 1.949359620791597, 11, 0.00015506091026097477
274625, 2146689, 9.919025106750022, 163.9507212379166, 8.147377399708185, 11, 1.9452893314278387e-05

==> code/results_3d_q3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 15625, 1.0059239319583309, 1.7600137834584426, 1.003971937499993, 7, 0.0008370234978713113
4913, 117649, 2.0118069259583486, 2.2730050481667092, 1.99416128745825, 8, 5.406004978085368e-05
35937, 912673, 9.050051311624998, 6.161674648583386, 8.915575352208355, 9, 3.4084753052153104e-06
274625, 7189057, 693.0144436256666, 187.39436085316575, 691.9336987783751, 9, 2.1376247545528956e-07



==> code/results_3d_q3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 15625, 0.9673540093332917, 2.028564279124945, 0.9458715591665054, 11, 0.0008370459540567211
4913, 117649, 1.4089957582083343, 2.6552797847499883, 1.3034864977917475, 10, 5.4049664338731376e-05
35937, 912673, 3.9751077495417158, 7.359790116166626, 3.31119351754171, 10, 3.408576243682969e-06
274625, 7189057, 21.662281597458332, 687.782193824125, 17.339705182416576, 10, 2.135250070709739e-07

==> code/results_3d_q4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 35937, 1.3880165028750564, 1.99165672841652, 1.3804757951252213, 7, 6.210298047498914e-05
4913, 274625, 5.016052979833243, 4.411489732708087, 4.959394518083324, 8, 1.9925833040155026e-06
35937, 2146689, 54.04847797854175, 24.312387547627207, 53.62884986566676, 8, 6.51496478910211e-08
274625, 16974593, 2862.413040887625, 799.3375761975904, 2855.3785313731664, 9, 4.385768146615203e-09



==> code/results_3d_q4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 35937, 1.2256413833750155, 2.3592659055833565, 1.1562592442499902, 11, 6.210964189503173e-05
4913, 274625, 2.5272989992500072, 5.0910814319166775, 2.170120254791726, 10, 1.992940994504034e-06
35937, 2146689, 11.143446477374985, 46.111725372416664, 8.978849995708288, 10, 6.26877255582043e-08
274625, 16974593, 128.19113833941665, 2375.625248078417, 102.47839200133325, 10, 1.9621923564992554e-09

==> code/results_3d_s2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 2673, 0.8956824497083412, 1.621571622333337, 0.8951562364166676, 7, 0.00965362245846234
4913, 18785, 1.1700366251250003, 2.11505180712507, 1.1680163291666759, 9, 0.0012310384380798864
35937, 140481, 3.1487288334999994, 3.745655149375262, 3.13813812112501, 9, 0.0001553118501178906
274625, 1085825, 22.029324284166663, 19.552773571458385, 21.943662224916693, 9, 1.9461128941475104e-05


==> code/results_3d_s2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 2673, 0.9459806526667194, 2.3149209847916836, 0.9366606069998701, 11, 0.009653487274738028
4913, 18785, 1.1547148227500088, 2.527068837083334, 1.104637080499856, 10, 0.0012310244093452678
35937, 140481, 2.1249175909166715, 3.71758872154165, 1.8932530392499605, 9, 0.00015531008207534986
274625, 1085825, 7.964597266125035, 19.483073706666648, 6.73645145554146, 9, 1.9460447177047866e-05

==> code/results_3d_s3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 4617, 0.9563488688749876, 1.7338319081250404, 0.9557318610416464, 8, 0.003594274485648889
4913, 32657, 1.3923952565833322, 2.48376309179181, 1.3898941707083499, 9, 0.00016470575229500143
35937, 245025, 4.012238365749998, 8.54224666916634, 3.979654252458346, 9, 9.534011415640874e-06
274625, 1897025, 163.66765810808334, 72.9478082062929, 163.45569861333334, 9, 5.988183015612811e-07


==> code/results_3d_s3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 4617, 0.9250681958332999, 2.277297919333307, 0.9180479661251297, 11, 0.0035943324848034027
4913, 32657, 1.1405182640833875, 2.5017762005416557, 1.092285051583455, 11, 0.00016471784817638561
35937, 245025, 2.649850278750004, 4.226980389833234, 2.3079139176250387, 10, 9.531515698603008e-06
274625, 1897025, 10.594324471458322, 154.01495671108333, 8.907038006083232, 10, 5.842434125517848e-07

==> code/results_3d_s4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
729, 8289, 0.8901221586250093, 1.999012408583449, 0.8890685770415606, 7, 0.0006678785025307788
4913, 59585, 1.594360907708354, 4.641731608958224, 1.586229909083329, 7, 2.0298695099442487e-05
35937, 450945, 6.39912527300001, 25.705463258583062, 6.3344882275417165, 8, 6.798130310945134e-07
274625, 3506945, 313.39440999137497, 271.3273460258279, 312.94166209237517, 8, 2.3220383337309573e-07



==> code/results_3d_s4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS, ERR
729, 8289, 1.0122546669166705, 2.4586029677083254, 0.9984328240416952, 12, 0.0006678763584449872
4913, 59585, 2.05463618404166, 2.7527064157499885, 1.9823462112500227, 11, 2.0282852658411497e-05
35937, 450945, 3.855364461791661, 5.189953429500008, 3.410066299083321, 11, 6.346445460086313e-07
274625, 3506945, 20.653866157666652, 303.43533903216667, 17.751779546499993, 11, 1.985302090110312e-08

==> code/results_elasticity_q2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 21042, 0.20238001262498528, 0.5751378196666318, 0.20095473383335616, 14
10521, 82082, 0.3098217871666596, 0.677497621708369, 0.30681864337509523, 14
41041, 324162, 0.7619904940833256, 1.0053834885833244, 0.7291456167499936, 14
162081, 1288322, 2.5970276491666766, 2.513200020666659, 2.4746048595416803, 14
644161, 5136642, 7.701938645041641, 7.068597826041686, 7.342078278666766, 14



==> code/results_elasticity_q2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 21042, 0.29045158083327277, 0.923264700875014, 0.28809889262493016, 9
10521, 82082, 0.37563734354171174, 0.9496366801249678, 0.3677623399166805, 9
41041, 324162, 0.5463000986248782, 1.421761989041632, 0.5111363870833543, 9
162081, 1288322, 1.5960513709583022, 2.2484359137916954, 1.42590444308352, 9
644161, 5136642, 4.37210816100001, 6.8542087641667235, 4.058292149708147, 9

==> code/results_elasticity_q3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 46562, 0.24814891691666693, 0.6184239654999999, 0.24565735754162196, 13
10521, 183122, 0.5938482961250031, 0.8862648804166705, 0.5768718210000069, 13
41041, 726242, 2.1137595276249974, 1.541343100333317, 2.0271315660832747, 13
162081, 2892482, 5.500443520458295, 4.960035836499998, 5.247303763333359, 13
644161, 11544962, 20.367757848208356, 16.32257772941667, 19.445283188083277, 13



==> code/results_elasticity_q3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 46562, 0.3163283606250313, 0.9403635080416848, 0.31107285229179144, 8
10521, 183122, 0.5344175612916425, 1.171526888041721, 0.5056859271249626, 9
41041, 726242, 1.1850996302083747, 1.9249977048749731, 1.1011730984999797, 9
162081, 2892482, 3.183147632875034, 4.655254722083328, 2.9362288028333032, 9
644161, 11544962, 11.443475035791645, 15.75086546633336, 10.63467120454167, 9


==> code/results_elasticity_q4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 82082, 0.3805624850416507, 0.7333316255416568, 0.3748830785000526, 12
10521, 324162, 1.1497287334583177, 1.256704071750022, 1.109893622499887, 12
41041, 1288322, 3.9203985062500144, 3.2280525907500057, 3.793151685749924, 12
162081, 5136642, 13.255243603875016, 11.478272059208345, 12.719498340208304, 12
644161, 20513282, 50.166830090833265, 43.538932389208334, 48.18445571912512, 12



==> code/results_elasticity_q4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 82082, 0.4131055589166787, 1.1157727510416748, 0.39756389654180185, 9
10521, 324162, 0.8188000661666782, 1.609934272708358, 0.7661103522915861, 9
41041, 1288322, 2.5398863254999733, 3.784527613750034, 2.33156966858337, 9
162081, 5136642, 7.588491631624966, 10.48875549062501, 7.0349630845417055, 9
644161, 20513282, 29.089579552083382, 37.90911727299999, 27.430208524499943, 9


==> code/results_elasticity_s2_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 16042, 0.24247901658335044, 0.9142234001666149, 0.2411517083750141, 16
10521, 62082, 0.394851017333347, 1.0984421068750407, 0.39212823908333877, 17
41041, 244162, 0.8884100423750283, 1.7885379752083377, 0.8710701200832413, 17
162081, 968322, 3.217585902625018, 3.587656818958313, 3.12384336458328, 17
644161, 3856642, 8.706684329416683, 11.313146859125036, 8.429792857416638, 16




==> code/results_elasticity_s2_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 16042, 0.2897748703332847, 1.6199841891250344, 0.28737865079165203, 9
10521, 62082, 0.32746288087499426, 1.9094481565416384, 0.32273167525003527, 9
41041, 244162, 0.5718975004583248, 2.0884157330416806, 0.5499015392916439, 9
162081, 968322, 1.448738607249955, 3.2619520939166287, 1.350186726250077, 9
644161, 3856642, 3.609202503416649, 8.271313161500037, 3.3384152691251265, 8


==> code/results_elasticity_s3_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 26562, 0.27104680958333915, 0.9803846728750235, 0.2688709584165281, 17
10521, 103122, 0.5240449834166346, 1.3205531058749784, 0.5187423456667185, 17
41041, 406242, 1.7117517606250203, 2.547646955208345, 1.6558596631665619, 17
162081, 1612482, 4.789329588999995, 7.102727045999984, 4.616899424750045, 17
644161, 6424962, 15.829646474458363, 22.648741332583324, 15.221120764833358, 16



==> code/results_elasticity_s3_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 26562, 0.27362536012505717, 1.7366096106249718, 0.2704336517500299, 9
10521, 103122, 0.40042059316660544, 1.8349305179166702, 0.38708559679177296, 9
41041, 406242, 0.7112719702082207, 2.2544393680833346, 0.6623180771252161, 9
162081, 1612482, 1.838873853666674, 3.7432726318750156, 1.6961730846249832, 9
644161, 6424962, 5.436129579458377, 10.32860833075002, 4.94704218987503, 9

==> code/results_elasticity_s4_mg.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 42082, 0.31117979183331573, 1.1053442143333427, 0.30839371429160184, 14
10521, 164162, 0.7767712425000278, 1.943441539958324, 0.7537143650416454, 14
41041, 648322, 2.6888121721250116, 4.0429914302083505, 2.60519898587512, 14
162081, 2576642, 7.484556949166688, 13.530992727333322, 7.212864789333328, 14
644161, 10273282, 27.342196117916625, 48.78418177399999, 26.29259451799997, 14



==> code/results_elasticity_s4_p1pc.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS
2761, 42082, 0.33439759066671587, 1.755951386083306, 0.3293027869168175, 9
10521, 164162, 0.47695335066661454, 1.8927552345416718, 0.4454716551250044, 9
41041, 648322, 0.9804097639583157, 2.466435654666668, 0.9004603548332094, 9
162081, 2576642, 2.7677483149582827, 5.171503136333324, 2.4132170177084618, 9
644161, 10273282, 9.456462077999978, 14.326392205291768, 8.635021019208258, 9


==> code/results_template.csv <==
NV, NDOF, KSPSOLVE, PCSETUP, PCAPPLY, ITS



==> data.dat <==
d2_dof  d2_l2_err  d3_dof d3_l2_err 
5       8.312e-02  7      8.472e-02 
17      2.547e-02  31     3.044e-02 
49      7.407e-03  111    1.022e-02 
129     2.102e-03  351    3.303e-03 
321     5.874e-04  1023   1.039e-03 
769     1.623e-04  2815   3.196e-04 
1793    4.442e-05  7423   9.658e-05 
4097    1.207e-05  18943  2.873e-05 
9217    3.261e-06  47103  8.437e-06 











==> patchsize_2.csv <==
r,Pr,Sr,Qr
1,1,1,1
2,7,5,9
3,19,9,25
4,37,17,49
5,61,29,81
6,91,45,121
7,127,65,169
8,169,89,225
9,217,117,289
10,271,149,361
11,331,185,441
12,397,225,529
13,469,269,625
14,547,317,729
15,631,369,841
16,721,425,961
17,817,485,1089
18,919,549,1225
19,1027,617,1369
20,1141,689,1521


==> patchsize_3.csv <==
r,Pr,Sr,Qr
1,1,1,1
2,15,7,27
3,65,13,125
4,175,31,343
5,369,61,729
6,671,111,1331
7,1105,189,2197
8,1695,303,3375
9,2465,461,4913
10,3439,671,6859
11,4641,941,9261
12,6095,1279,12167
13,7825,1693,15625
14,9855,2191,19683
15,12209,2781,24389
16,14911,3471,29791
17,17985,4269,35937
18,21455,5183,42875
19,25345,6221,50653
20,29679,7391,59319

